A hybrid adaptive Iterated Local Search with diversification control to the Capacitated Vehicle Routing Problem

Metaheuristics are widely employed to solve hard optimization problems, like vehicle routing problems (VRP), for which exact solution methods are impractical. In particular, local search-based metaheuristics have been successfully applied to the capacitated VRP (CVRP). The CVRP aims at defining the minimum-cost delivery routes for a given set of identical vehicles since each vehicle only travels one route and there is a single (central) depot. The best metaheuristics to the CVRP avoid getting stuck in local optima by embedding specific hill-climbing mechanisms such as diversification strategies into the solution methods. This paper introduces a hybridization of a novel adaptive version of Iterated Local Search with Path-Relinking (AILS-PR) to the CVRP. The major contribution of this paper is an automatic mechanism to control the diversity step of the metaheuristic to allow it to escape from local optima. The results of experiments with 100 benchmark CVPR instances show that AILS-PR outperformed the state-of-the-art CVRP metaheuristics.

==> dados/PD/ASBRRGap.txt <==
x y
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0203	0.08
1.1000	0.09
1.1227	0.1
1.1507	0.1
1.2602	0.1
1.2751	0.1
1.2816	0.11
1.2916	0.11
1.3082	0.12
1.3144	0.12
1.3213	0.13
1.3376	0.14
1.3774	0.15
1.3865	0.16
1.4008	0.17
1.4160	0.17
1.4814	0.18
1.4904	0.18
1.5374	0.18
1.6768	0.19
1.6942	0.2
1.7001	0.21
1.7671	0.22
1.7763	0.23
1.9000	0.24
1.9381	0.24
1.9457	0.25
2.0899	0.26
2.1437	0.27
2.1480	0.28
2.1580	0.28
2.1988	0.29
2.2270	0.29
2.2333	0.3
2.2656	0.31
2.2935	0.31
2.3031	0.31
2.3362	0.32
2.3608	0.32
2.3686	0.33
2.3739	0.34
2.4392	0.35
2.4638	0.35
2.5197	0.36
2.5873	0.36
2.6512	0.37
2.8642	0.37
2.8740	0.38
2.9384	0.38
2.9387	0.38
2.9973	0.39
3.0419	0.4
3.1495	0.41
3.1769	0.41
3.2232	0.42
3.2337	0.42
3.2775	0.42
3.4349	0.42
3.4608	0.42
3.4623	0.42
3.4724	0.42
3.4926	0.42
3.5191	0.42
3.6004	0.43
3.6005	0.43
3.6016	0.44
3.6162	0.44
3.6188	0.44
3.6425	0.44
3.6655	0.45
3.7097	0.46
3.7839	0.46
3.8421	0.46
3.8520	0.46
3.9306	0.47
3.9513	0.47
4.0581	0.47
4.1341	0.47
4.1551	0.47
4.1898	0.47
4.2245	0.47
4.3365	0.48
4.3675	0.48
4.3891	0.48
4.3938	0.49
4.4503	0.49
4.4656	0.49
4.4985	0.49
4.6933	0.49
4.7514	0.5
4.7640	0.51
4.8097	0.52
4.8384	0.52
4.8909	0.52
4.9145	0.52
4.9469	0.53
4.9678	0.53
5.0444	0.53
5.0707	0.53
5.1992	0.53
5.2513	0.53
5.2969	0.53
5.3050	0.54
5.3194	0.54
5.3283	0.54
5.3419	0.55
5.3957	0.56
5.4235	0.56
5.4575	0.56
5.4866	0.56
5.4935	0.56
5.5241	0.56
5.5380	0.56
5.5431	0.56
5.7727	0.56
5.8007	0.56
5.9304	0.56
6.0000	0.56
6.1722	0.56
6.1874	0.57
6.2592	0.58
6.2880	0.58
6.3064	0.59
6.4676	0.59
6.4900	0.59
6.5077	0.59
6.5402	0.59
6.5759	0.59
6.6843	0.59
6.8008	0.59
6.8818	0.59
6.8934	0.59
6.9540	0.59
7.0000	0.6
7.2831	0.6
7.5359	0.6
7.6171	0.61
7.9401	0.61
8.0438	0.61
8.0730	0.61
8.0907	0.61
8.1040	0.61
8.4343	0.61
8.4372	0.61
8.5322	0.61
8.8256	0.61
8.8410	0.61
9.0192	0.61
9.1453	0.61
9.2559	0.61
9.2813	0.61
9.4202	0.61
9.6842	0.61
9.6892	0.61
9.7270	0.61
9.7407	0.61
10.0553	0.61
10.2486	0.61
10.4004	0.61
10.4147	0.61
10.9063	0.61
11.2340	0.61
11.3763	0.61
11.5064	0.61
11.6173	0.62
12.1914	0.62
12.2721	0.62
12.7197	0.62
13.0000	0.62
13.1064	0.63
13.3046	0.63
13.5650	0.63
13.8836	0.63
14.4150	0.63
14.4500	0.64
17.4593	0.64
17.5417	0.65
17.9137	0.65
19.6149	0.65
19.6384	0.65
20.3779	0.66
23.2500	0.66
24.5369	0.66
26.7273	0.66
27.6364	0.67
29.7161	0.67
29.9942	0.67
30.3333	0.67
31.2067	0.67
31.8421	0.68
32.2308	0.68
33.7692	0.68
36.6923	0.69
37.0000	0.69
38.5833	0.69
39.1622	0.69
44.9500	0.7
46.2000	0.71
49.0000	0.71
50.2128	0.71
51.3514	0.72
56.0000	0.72
56.4865	0.72
58.6842	0.72
83.3333	0.72
84.0000	0.72
88.8333	0.72
89.4167	0.72
94.0000	0.72
154.0000	0.73
182.1818	0.73
185.0000	0.74
192.5714	0.74
200.0000	0.74
210.0000	0.74
211.0000	0.75
226.7143	0.76
233.0000	0.76
252.0000	0.76
268.0000	0.77
279.0000	0.77
297.0000	0.77
302.0000	0.77
311.0000	0.78
332.0000	0.78
369.0000	0.79
383.2500	0.79
397.0000	0.8
420.0000	0.8
432.0000	0.8
432.0000	0.8
437.0000	0.81
443.0000	0.82
461.0000	0.83
471.0000	0.84
478.0000	0.85
480.2500	0.85
488.0000	0.86
516.0000	0.87
518.0000	0.87
527.0000	0.87
566.0000	0.87
574.2500	0.88
596.5000	0.88
740.0000	0.89
751.0000	0.89
759.2500	0.89
786.0000	0.9
796.0000	0.9
826.0000	0.9
836.4286	0.9
850.0000	0.91
936.0000	0.91
964.0000	0.91
992.0000	0.92
1070.0000	0.92
1111.0000	0.93
1315.0000	0.94
1320.0000	0.95
1351.0000	0.96
1361.0000	0.96
1387.2500	0.96
1563.0000	0.96
1662.0000	0.97
1676.0000	0.97
1731.0000	0.97
1764.0000	0.98
1785.0000	0.98
2035.0000	0.98
2208.0000	0.99
2427.0000	0.99
2515.0000	0.99
2877.0000	0.99
2879.0000	0.99
3037.0000	0.99
3077.0000	0.99
3569.0000	0.99
3652.0000	0.99
4973.0000	1
6256.0000	1
8293.0000	1
8483.0000	1
9157.0000	1

==> dados/PD/ASBRRTime.txt <==
x y
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1	0.1
1.004102	0.11
1.011268	0.11
1.01652	0.11
1.020316	0.11
1.024	0.11
1.024596	0.11
1.027292	0.11
1.039835	0.12
1.05007	0.12
1.053061	0.12
1.057537	0.13
1.05893	0.13
1.060882	0.13
1.062657	0.13
1.065576	0.13
1.073479	0.13
1.073876	0.13
1.074609	0.14
1.077056	0.14
1.079546	0.14
1.08	0.15
1.08042	0.15
1.083333	0.15
1.098803	0.16
1.09898	0.16
1.101212	0.17
1.102056	0.17
1.103303	0.17
1.109808	0.17
1.110254	0.17
1.113883	0.17
1.118456	0.17
1.126573	0.17
1.130769	0.17
1.140812	0.17
1.147544	0.17
1.147632	0.17
1.149796	0.18
1.149954	0.18
1.150018	0.19
1.153333	0.19
1.15351	0.2
1.156317	0.21
1.157576	0.21
1.158418	0.22
1.168771	0.22
1.169968	0.22
1.173473	0.22
1.175688	0.23
1.179063	0.23
1.182645	0.24
1.183575	0.25
1.183575	0.25
1.19027	0.25
1.192857	0.25
1.221201	0.25
1.222615	0.26
1.230769	0.26
1.23308	0.27
1.236715	0.27
1.240353	0.27
1.24427	0.28
1.254545	0.28
1.256891	0.29
1.264351	0.3
1.272644	0.3
1.278075	0.3
1.280488	0.31
1.280571	0.31
1.287332	0.31
1.293103	0.32
1.293139	0.32
1.308176	0.32
1.321586	0.33
1.330888	0.33
1.330998	0.34
1.337662	0.34
1.342977	0.34
1.343399	0.35
1.34543	0.35
1.349206	0.35
1.353857	0.35
1.353904	0.36
1.362104	0.36
1.36461	0.36
1.382429	0.36
1.398479	0.37
1.402412	0.37
1.405353	0.37
1.412639	0.37
1.414474	0.38
1.421914	0.38
1.422222	0.38
1.426318	0.38
1.433591	0.39
1.439626	0.4
1.446585	0.4
1.446718	0.4
1.454882	0.41
1.458333	0.41
1.460859	0.41
1.463154	0.41
1.464362	0.42
1.485114	0.42
1.488112	0.42
1.494331	0.42
1.496451	0.42
1.497183	0.42
1.505952	0.43
1.50727	0.44
1.508658	0.44
1.527186	0.44
1.528662	0.45
1.531159	0.46
1.54485	0.46
1.546154	0.46
1.547764	0.46
1.552124	0.46
1.553701	0.46
1.56338	0.46
1.571884	0.46
1.577368	0.46
1.606506	0.46
1.610759	0.46
1.620469	0.47
1.62148	0.47
1.64032	0.47
1.654572	0.48
1.655172	0.48
1.6588	0.49
1.670823	0.5
1.67578	0.5
1.677075	0.5
1.683553	0.5
1.686275	0.5
1.687095	0.51
1.689046	0.51
1.708421	0.51
1.716796	0.51
1.726852	0.51
1.72864	0.52
1.751091	0.52
1.769115	0.53
1.770833	0.54
1.775008	0.54
1.779605	0.54
1.793103	0.54
1.80101	0.54
1.801189	0.54
1.803003	0.54
1.805563	0.54
1.815562	0.54
1.819164	0.55
1.824935	0.56
1.829384	0.57
1.838908	0.57
1.839917	0.58
1.847368	0.58
1.864967	0.58
1.865229	0.58
1.865337	0.58
1.882751	0.58
1.890244	0.58
1.89955	0.58
1.915378	0.59
1.919942	0.59
1.920297	0.6
1.957041	0.6
1.963415	0.6
1.976424	0.6
1.980421	0.6
1.984407	0.6
1.987531	0.6
2.002748	0.6
2.015152	0.6
2.038025	0.61
2.098951	0.61
2.115152	0.61
2.122004	0.61
2.15863	0.62
2.201469	0.62
2.20382	0.62
2.230483	0.63
2.231856	0.63
2.240366	0.63
2.244186	0.63
2.272425	0.63
2.278657	0.63
2.286938	0.63
2.292081	0.63
2.304398	0.63
2.315476	0.63
2.320068	0.64
2.325581	0.65
2.330009	0.66
2.336207	0.66
2.348485	0.67
2.385738	0.67
2.397026	0.67
2.4	0.68
2.412104	0.68
2.433735	0.68
2.457912	0.69
2.466834	0.69
2.482301	0.69
2.484526	0.69
2.500562	0.69
2.509671	0.69
2.513465	0.69
2.521021	0.69
2.604784	0.69
2.622441	0.69
2.624691	0.69
2.69103	0.7
2.694444	0.7
2.696747	0.71
2.7	0.71
2.749429	0.72
2.754717	0.72
2.808229	0.72
2.888598	0.72
2.893265	0.72
2.946092	0.72
2.950162	0.72
2.966667	0.72
3.028571	0.72
3.030303	0.73
3.081267	0.73
3.107692	0.73
3.185436	0.73
3.204461	0.73
3.220982	0.73
3.230288	0.73
3.247877	0.74
3.391549	0.74
3.44186	0.74
3.459119	0.75
3.48671	0.75
3.708409	0.75
3.746479	0.76
3.849558	0.77
3.863937	0.77
3.908356	0.78
3.949686	0.78
3.980282	0.78
4.083333	0.78
4.312541	0.78
4.333333	0.79
4.375	0.8
4.507042	0.81
4.522124	0.81
4.537037	0.82
4.831807	0.82
4.941176	0.82
4.953704	0.82
5.330251	0.82
5.333333	0.82
5.35461	0.82
5.752381	0.82
6	0.82
6.153846	0.83
6.27451	0.84
6.666667	0.86
6.666667	0.86
7.011494	0.87
7.011494	0.87
7.137931	0.87
7.313725	0.87
7.323944	0.88
7.6	0.88
7.6	0.88
7.855422	0.88
7.877551	0.88
8.511111	0.88
9.655172	0.89
10	0.9
10	0.9
10.64789	0.9
11	0.9
11.16327	0.9
11.42857	0.91
11.44828	0.91
11.77778	0.92
11.94805	0.93
12.26984	0.93
12.69841	0.94
13.25325	0.94
13.85542	0.95
16.47059	0.96
16.6	0.96
17	0.97
18.70588	0.97
31.9	0.97
37	0.98
40	0.99
42.25	0.99
50	1
57.75	1
60.33333	1
79	1


==> dados/PD/ILSGap.txt <==
x y
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0203	0.08
1.1000	0.08
1.1227	0.08
1.1507	0.08
1.2602	0.09
1.2751	0.09
1.2816	0.09
1.2916	0.09
1.3082	0.09
1.3144	0.09
1.3213	0.09
1.3376	0.09
1.3774	0.09
1.3865	0.09
1.4008	0.09
1.4160	0.1
1.4814	0.1
1.4904	0.1
1.5374	0.11
1.6768	0.11
1.6942	0.11
1.7001	0.11
1.7671	0.11
1.7763	0.11
1.9000	0.11
1.9381	0.11
1.9457	0.11
2.0899	0.11
2.1437	0.11
2.1480	0.11
2.1580	0.12
2.1988	0.12
2.2270	0.12
2.2333	0.12
2.2656	0.12
2.2935	0.12
2.3031	0.12
2.3362	0.12
2.3608	0.12
2.3686	0.12
2.3739	0.12
2.4392	0.12
2.4638	0.13
2.5197	0.13
2.5873	0.13
2.6512	0.13
2.8642	0.13
2.8740	0.13
2.9384	0.13
2.9387	0.14
2.9973	0.14
3.0419	0.14
3.1495	0.14
3.1769	0.14
3.2232	0.14
3.2337	0.14
3.2775	0.14
3.4349	0.14
3.4608	0.15
3.4623	0.15
3.4724	0.15
3.4926	0.15
3.5191	0.15
3.6004	0.15
3.6005	0.15
3.6016	0.15
3.6162	0.15
3.6188	0.15
3.6425	0.15
3.6655	0.15
3.7097	0.15
3.7839	0.15
3.8421	0.15
3.8520	0.16
3.9306	0.16
3.9513	0.16
4.0581	0.17
4.1341	0.18
4.1551	0.18
4.1898	0.19
4.2245	0.19
4.3365	0.19
4.3675	0.19
4.3891	0.19
4.3938	0.19
4.4503	0.19
4.4656	0.19
4.4985	0.19
4.6933	0.19
4.7514	0.19
4.7640	0.19
4.8097	0.19
4.8384	0.19
4.8909	0.19
4.9145	0.19
4.9469	0.19
4.9678	0.2
5.0444	0.2
5.0707	0.2
5.1992	0.2
5.2513	0.21
5.2969	0.21
5.3050	0.21
5.3194	0.22
5.3283	0.23
5.3419	0.23
5.3957	0.23
5.4235	0.23
5.4575	0.24
5.4866	0.25
5.4935	0.25
5.5241	0.25
5.5380	0.26
5.5431	0.26
5.7727	0.26
5.8007	0.26
5.9304	0.26
6.0000	0.26
6.1722	0.27
6.1874	0.27
6.2592	0.27
6.2880	0.28
6.3064	0.28
6.4676	0.28
6.4900	0.28
6.5077	0.29
6.5402	0.3
6.5759	0.3
6.6843	0.31
6.8008	0.32
6.8818	0.33
6.8934	0.34
6.9540	0.34
7.0000	0.34
7.2831	0.35
7.5359	0.36
7.6171	0.36
7.9401	0.37
8.0438	0.37
8.0730	0.37
8.0907	0.38
8.1040	0.38
8.4343	0.39
8.4372	0.4
8.5322	0.4
8.8256	0.41
8.8410	0.42
9.0192	0.43
9.1453	0.43
9.2559	0.44
9.2813	0.44
9.4202	0.45
9.6842	0.46
9.6892	0.47
9.7270	0.47
9.7407	0.48
10.0553	0.48
10.2486	0.49
10.4004	0.5
10.4147	0.51
10.9063	0.52
11.2340	0.53
11.3763	0.54
11.5064	0.55
11.6173	0.55
12.1914	0.55
12.2721	0.56
12.7197	0.57
13.0000	0.57
13.1064	0.57
13.3046	0.58
13.5650	0.59
13.8836	0.6
14.4150	0.61
14.4500	0.61
17.4593	0.61
17.5417	0.61
17.9137	0.62
19.6149	0.63
19.6384	0.64
20.3779	0.64
23.2500	0.64
24.5369	0.65
26.7273	0.65
27.6364	0.65
29.7161	0.66
29.9942	0.67
30.3333	0.67
31.2067	0.68
31.8421	0.68
32.2308	0.68
33.7692	0.68
36.6923	0.68
37.0000	0.68
38.5833	0.68
39.1622	0.68
44.9500	0.68
46.2000	0.68
49.0000	0.69
50.2128	0.7
51.3514	0.7
56.0000	0.7
56.4865	0.71
58.6842	0.71
83.3333	0.71
84.0000	0.71
88.8333	0.72
89.4167	0.73
94.0000	0.74
154.0000	0.74
182.1818	0.75
185.0000	0.75
192.5714	0.75
200.0000	0.76
210.0000	0.77
211.0000	0.77
226.7143	0.77
233.0000	0.77
252.0000	0.77
268.0000	0.77
279.0000	0.77
297.0000	0.77
302.0000	0.77
311.0000	0.77
332.0000	0.77
369.0000	0.77
383.2500	0.77
397.0000	0.77
420.0000	0.78
432.0000	0.78
432.0000	0.78
437.0000	0.78
443.0000	0.78
461.0000	0.78
471.0000	0.78
478.0000	0.78
480.2500	0.79
488.0000	0.79
516.0000	0.79
518.0000	0.8
527.0000	0.81
566.0000	0.82
574.2500	0.82
596.5000	0.83
740.0000	0.83
751.0000	0.83
759.2500	0.83
786.0000	0.83
796.0000	0.83
826.0000	0.83
836.4286	0.84
850.0000	0.84
936.0000	0.84
964.0000	0.85
992.0000	0.85
1070.0000	0.85
1111.0000	0.85
1315.0000	0.85
1320.0000	0.85
1351.0000	0.85
1361.0000	0.86
1387.2500	0.87
1563.0000	0.88
1662.0000	0.88
1676.0000	0.88
1731.0000	0.88
1764.0000	0.88
1785.0000	0.88
2035.0000	0.89
2208.0000	0.89
2427.0000	0.9
2515.0000	0.91
2877.0000	0.92
2879.0000	0.93
3037.0000	0.93
3077.0000	0.94
3569.0000	0.95
3652.0000	0.96
4973.0000	0.96
6256.0000	0.97
8293.0000	0.98
8483.0000	0.99
9157.0000	1

==> dados/PD/ILSPRGap.txt <==
x y
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0000	0.93
1.0203	0.94
1.1000	0.94
1.1227	0.94
1.1507	0.94
1.2602	0.94
1.2751	0.94
1.2816	0.94
1.2916	0.95
1.3082	0.95
1.3144	0.96
1.3213	0.96
1.3376	0.96
1.3774	0.96
1.3865	0.96
1.4008	0.96
1.4160	0.96
1.4814	0.96
1.4904	0.97
1.5374	0.97
1.6768	0.97
1.6942	0.97
1.7001	0.97
1.7671	0.97
1.7763	0.97
1.9000	0.97
1.9381	0.97
1.9457	0.97
2.0899	0.97
2.1437	0.97
2.1480	0.97
2.1580	0.97
2.1988	0.97
2.2270	0.97
2.2333	0.97
2.2656	0.97
2.2935	0.97
2.3031	0.97
2.3362	0.97
2.3608	0.97
2.3686	0.97
2.3739	0.97
2.4392	0.97
2.4638	0.97
2.5197	0.97
2.5873	0.97
2.6512	0.97
2.8642	0.97
2.8740	0.97
2.9384	0.97
2.9387	0.97
2.9973	0.97
3.0419	0.97
3.1495	0.97
3.1769	0.97
3.2232	0.97
3.2337	0.97
3.2775	0.97
3.4349	0.97
3.4608	0.97
3.4623	0.97
3.4724	0.97
3.4926	0.97
3.5191	0.97
3.6004	0.97
3.6005	0.98
3.6016	0.98
3.6162	0.98
3.6188	0.98
3.6425	0.98
3.6655	0.98
3.7097	0.98
3.7839	0.98
3.8421	0.99
3.8520	0.99
3.9306	0.99
3.9513	0.99
4.0581	0.99
4.1341	0.99
4.1551	0.99
4.1898	0.99
4.2245	0.99
4.3365	0.99
4.3675	0.99
4.3891	0.99
4.3938	0.99
4.4503	0.99
4.4656	0.99
4.4985	0.99
4.6933	0.99
4.7514	0.99
4.7640	0.99
4.8097	0.99
4.8384	0.99
4.8909	0.99
4.9145	0.99
4.9469	0.99
4.9678	0.99
5.0444	0.99
5.0707	0.99
5.1992	0.99
5.2513	0.99
5.2969	0.99
5.3050	0.99
5.3194	0.99
5.3283	0.99
5.3419	0.99
5.3957	0.99
5.4235	0.99
5.4575	0.99
5.4866	0.99
5.4935	0.99
5.5241	0.99
5.5380	0.99
5.5431	0.99
5.7727	0.99
5.8007	0.99
5.9304	0.99
6.0000	0.99
6.1722	0.99
6.1874	0.99
6.2592	0.99
6.2880	0.99
6.3064	0.99
6.4676	0.99
6.4900	0.99
6.5077	0.99
6.5402	0.99
6.5759	0.99
6.6843	0.99
6.8008	0.99
6.8818	0.99
6.8934	0.99
6.9540	0.99
7.0000	0.99
7.2831	0.99
7.5359	0.99
7.6171	0.99
7.9401	0.99
8.0438	0.99
8.0730	0.99
8.0907	0.99
8.1040	0.99
8.4343	0.99
8.4372	0.99
8.5322	0.99
8.8256	0.99
8.8410	0.99
9.0192	0.99
9.1453	0.99
9.2559	0.99
9.2813	0.99
9.4202	0.99
9.6842	0.99
9.6892	0.99
9.7270	0.99
9.7407	0.99
10.0553	0.99
10.2486	0.99
10.4004	0.99
10.4147	0.99
10.9063	0.99
11.2340	0.99
11.3763	0.99
11.5064	0.99
11.6173	0.99
12.1914	0.99
12.2721	0.99
12.7197	0.99
13.0000	0.99
13.1064	0.99
13.3046	0.99
13.5650	0.99
13.8836	0.99
14.4150	0.99
14.4500	0.99
17.4593	0.99
17.5417	0.99
17.9137	0.99
19.6149	0.99
19.6384	0.99
20.3779	0.99
23.2500	0.99
24.5369	0.99
26.7273	0.99
27.6364	0.99
29.7161	0.99
29.9942	0.99
30.3333	0.99
31.2067	0.99
31.8421	0.99
32.2308	0.99
33.7692	1
36.6923	1
37.0000	1
38.5833	1
39.1622	1
44.9500	1
46.2000	1
49.0000	1
50.2128	1
51.3514	1
56.0000	1
56.4865	1
58.6842	1
83.3333	1
84.0000	1
88.8333	1
89.4167	1
94.0000	1
154.0000	1
182.1818	1
185.0000	1
192.5714	1
200.0000	1
210.0000	1
211.0000	1
226.7143	1
233.0000	1
252.0000	1
268.0000	1
279.0000	1
297.0000	1
302.0000	1
311.0000	1
332.0000	1
369.0000	1
383.2500	1
397.0000	1
420.0000	1
432.0000	1
432.0000	1
437.0000	1
443.0000	1
461.0000	1
471.0000	1
478.0000	1
480.2500	1
488.0000	1
516.0000	1
518.0000	1
527.0000	1
566.0000	1
574.2500	1
596.5000	1
740.0000	1
751.0000	1
759.2500	1
786.0000	1
796.0000	1
826.0000	1
836.4286	1
850.0000	1
936.0000	1
964.0000	1
992.0000	1
1070.0000	1
1111.0000	1
1315.0000	1
1320.0000	1
1351.0000	1
1361.0000	1
1387.2500	1
1563.0000	1
1662.0000	1
1676.0000	1
1731.0000	1
1764.0000	1
1785.0000	1
2035.0000	1
2208.0000	1
2427.0000	1
2515.0000	1
2877.0000	1
2879.0000	1
3037.0000	1
3077.0000	1
3569.0000	1
3652.0000	1
4973.0000	1
6256.0000	1
8293.0000	1
8483.0000	1
9157.0000	1

==> dados/PD/ILSPRTime.txt <==
x y
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1	0.58
1.004102	0.58
1.011268	0.58
1.01652	0.59
1.020316	0.59
1.024	0.6
1.024596	0.6
1.027292	0.6
1.039835	0.6
1.05007	0.6
1.053061	0.61
1.057537	0.61
1.05893	0.61
1.060882	0.61
1.062657	0.62
1.065576	0.62
1.073479	0.62
1.073876	0.62
1.074609	0.62
1.077056	0.63
1.079546	0.63
1.08	0.63
1.08042	0.64
1.083333	0.64
1.098803	0.64
1.09898	0.64
1.101212	0.64
1.102056	0.65
1.103303	0.65
1.109808	0.65
1.110254	0.66
1.113883	0.67
1.118456	0.67
1.126573	0.67
1.130769	0.68
1.140812	0.68
1.147544	0.69
1.147632	0.7
1.149796	0.7
1.149954	0.71
1.150018	0.71
1.153333	0.71
1.15351	0.71
1.156317	0.71
1.157576	0.72
1.158418	0.72
1.168771	0.73
1.169968	0.74
1.173473	0.74
1.175688	0.74
1.179063	0.74
1.182645	0.74
1.183575	0.74
1.183575	0.74
1.19027	0.75
1.192857	0.75
1.221201	0.75
1.222615	0.75
1.230769	0.76
1.23308	0.76
1.236715	0.77
1.240353	0.77
1.24427	0.77
1.254545	0.77
1.256891	0.77
1.264351	0.77
1.272644	0.77
1.278075	0.78
1.280488	0.78
1.280571	0.78
1.287332	0.78
1.293103	0.78
1.293139	0.79
1.308176	0.8
1.321586	0.8
1.330888	0.8
1.330998	0.8
1.337662	0.8
1.342977	0.8
1.343399	0.8
1.34543	0.81
1.349206	0.81
1.353857	0.81
1.353904	0.81
1.362104	0.81
1.36461	0.81
1.382429	0.81
1.398479	0.81
1.402412	0.81
1.405353	0.81
1.412639	0.81
1.414474	0.81
1.421914	0.81
1.422222	0.81
1.426318	0.82
1.433591	0.82
1.439626	0.82
1.446585	0.82
1.446718	0.83
1.454882	0.83
1.458333	0.84
1.460859	0.84
1.463154	0.84
1.464362	0.84
1.485114	0.84
1.488112	0.84
1.494331	0.84
1.496451	0.84
1.497183	0.85
1.505952	0.85
1.50727	0.85
1.508658	0.85
1.527186	0.85
1.528662	0.85
1.531159	0.85
1.54485	0.86
1.546154	0.86
1.547764	0.86
1.552124	0.86
1.553701	0.86
1.56338	0.86
1.571884	0.86
1.577368	0.86
1.606506	0.86
1.610759	0.87
1.620469	0.87
1.62148	0.87
1.64032	0.87
1.654572	0.87
1.655172	0.87
1.6588	0.87
1.670823	0.87
1.67578	0.87
1.677075	0.87
1.683553	0.87
1.686275	0.87
1.687095	0.87
1.689046	0.88
1.708421	0.88
1.716796	0.88
1.726852	0.89
1.72864	0.89
1.751091	0.89
1.769115	0.89
1.770833	0.89
1.775008	0.89
1.779605	0.9
1.793103	0.91
1.80101	0.91
1.801189	0.91
1.803003	0.91
1.805563	0.91
1.815562	0.91
1.819164	0.91
1.824935	0.91
1.829384	0.91
1.838908	0.91
1.839917	0.91
1.847368	0.91
1.864967	0.91
1.865229	0.91
1.865337	0.91
1.882751	0.91
1.890244	0.91
1.89955	0.91
1.915378	0.91
1.919942	0.91
1.920297	0.91
1.957041	0.91
1.963415	0.92
1.976424	0.92
1.980421	0.92
1.984407	0.92
1.987531	0.92
2.002748	0.92
2.015152	0.92
2.038025	0.92
2.098951	0.93
2.115152	0.93
2.122004	0.93
2.15863	0.93
2.201469	0.94
2.20382	0.94
2.230483	0.94
2.231856	0.94
2.240366	0.95
2.244186	0.96
2.272425	0.96
2.278657	0.96
2.286938	0.96
2.292081	0.96
2.304398	0.96
2.315476	0.96
2.320068	0.96
2.325581	0.96
2.330009	0.96
2.336207	0.96
2.348485	0.96
2.385738	0.96
2.397026	0.96
2.4	0.96
2.412104	0.96
2.433735	0.96
2.457912	0.96
2.466834	0.96
2.482301	0.97
2.484526	0.97
2.500562	0.97
2.509671	0.97
2.513465	0.97
2.521021	0.97
2.604784	0.97
2.622441	0.97
2.624691	0.97
2.69103	0.97
2.694444	0.98
2.696747	0.98
2.7	0.98
2.749429	0.98
2.754717	0.98
2.808229	0.98
2.888598	0.98
2.893265	0.98
2.946092	0.98
2.950162	0.98
2.966667	0.98
3.028571	0.99
3.030303	0.99
3.081267	0.99
3.107692	0.99
3.185436	0.99
3.204461	0.99
3.220982	0.99
3.230288	0.99
3.247877	0.99
3.391549	0.99
3.44186	0.99
3.459119	0.99
3.48671	0.99
3.708409	0.99
3.746479	0.99
3.849558	0.99
3.863937	0.99
3.908356	0.99
3.949686	0.99
3.980282	0.99
4.083333	0.99
4.312541	0.99
4.333333	0.99
4.375	0.99
4.507042	0.99
4.522124	0.99
4.537037	0.99
4.831807	0.99
4.941176	0.99
4.953704	0.99
5.330251	0.99
5.333333	0.99
5.35461	0.99
5.752381	0.99
6	0.99
6.153846	0.99
6.27451	0.99
6.666667	0.99
6.666667	0.99
7.011494	0.99
7.011494	0.99
7.137931	0.99
7.313725	0.99
7.323944	0.99
7.6	0.99
7.6	0.99
7.855422	0.99
7.877551	1
8.511111	1
9.655172	1
10	1
10	1
10.64789	1
11	1
11.16327	1
11.42857	1
11.44828	1
11.77778	1
11.94805	1
12.26984	1
12.69841	1
13.25325	1
13.85542	1
16.47059	1
16.6	1
17	1
18.70588	1
31.9	1
37	1
40	1
42.25	1
50	1
57.75	1
60.33333	1
79	1

==> dados/PD/ILSTime.txt <==
x y
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1	0.31
1.004102	0.31
1.011268	0.32
1.01652	0.32
1.020316	0.33
1.024	0.33
1.024596	0.34
1.027292	0.35
1.039835	0.35
1.05007	0.36
1.053061	0.36
1.057537	0.36
1.05893	0.37
1.060882	0.37
1.062657	0.37
1.065576	0.38
1.073479	0.39
1.073876	0.4
1.074609	0.4
1.077056	0.4
1.079546	0.41
1.08	0.41
1.08042	0.41
1.083333	0.42
1.098803	0.42
1.09898	0.43
1.101212	0.43
1.102056	0.43
1.103303	0.44
1.109808	0.45
1.110254	0.45
1.113883	0.45
1.118456	0.46
1.126573	0.47
1.130769	0.47
1.140812	0.48
1.147544	0.48
1.147632	0.48
1.149796	0.48
1.149954	0.48
1.150018	0.48
1.153333	0.49
1.15351	0.49
1.156317	0.49
1.157576	0.49
1.158418	0.49
1.168771	0.49
1.169968	0.49
1.173473	0.5
1.175688	0.5
1.179063	0.51
1.182645	0.51
1.183575	0.51
1.183575	0.51
1.19027	0.51
1.192857	0.51
1.221201	0.51
1.222615	0.51
1.230769	0.51
1.23308	0.51
1.236715	0.51
1.240353	0.51
1.24427	0.51
1.254545	0.51
1.256891	0.51
1.264351	0.51
1.272644	0.51
1.278075	0.51
1.280488	0.51
1.280571	0.51
1.287332	0.51
1.293103	0.51
1.293139	0.51
1.308176	0.51
1.321586	0.51
1.330888	0.52
1.330998	0.52
1.337662	0.53
1.342977	0.54
1.343399	0.54
1.34543	0.54
1.349206	0.55
1.353857	0.56
1.353904	0.56
1.362104	0.56
1.36461	0.56
1.382429	0.56
1.398479	0.56
1.402412	0.57
1.405353	0.57
1.412639	0.58
1.414474	0.58
1.421914	0.59
1.422222	0.6
1.426318	0.6
1.433591	0.6
1.439626	0.6
1.446585	0.6
1.446718	0.6
1.454882	0.6
1.458333	0.6
1.460859	0.6
1.463154	0.61
1.464362	0.61
1.485114	0.62
1.488112	0.62
1.494331	0.63
1.496451	0.63
1.497183	0.63
1.505952	0.63
1.50727	0.63
1.508658	0.63
1.527186	0.63
1.528662	0.63
1.531159	0.63
1.54485	0.63
1.546154	0.64
1.547764	0.65
1.552124	0.65
1.553701	0.66
1.56338	0.67
1.571884	0.67
1.577368	0.68
1.606506	0.68
1.610759	0.68
1.620469	0.68
1.62148	0.68
1.64032	0.69
1.654572	0.69
1.655172	0.7
1.6588	0.7
1.670823	0.7
1.67578	0.7
1.677075	0.7
1.683553	0.7
1.686275	0.71
1.687095	0.71
1.689046	0.71
1.708421	0.71
1.716796	0.71
1.726852	0.71
1.72864	0.71
1.751091	0.72
1.769115	0.72
1.770833	0.72
1.775008	0.72
1.779605	0.72
1.793103	0.72
1.80101	0.73
1.801189	0.74
1.803003	0.75
1.805563	0.75
1.815562	0.76
1.819164	0.76
1.824935	0.76
1.829384	0.76
1.838908	0.76
1.839917	0.76
1.847368	0.76
1.864967	0.77
1.865229	0.78
1.865337	0.79
1.882751	0.8
1.890244	0.8
1.89955	0.8
1.915378	0.8
1.919942	0.8
1.920297	0.8
1.957041	0.81
1.963415	0.81
1.976424	0.82
1.980421	0.82
1.984407	0.82
1.987531	0.82
2.002748	0.82
2.015152	0.82
2.038025	0.82
2.098951	0.82
2.115152	0.83
2.122004	0.83
2.15863	0.83
2.201469	0.83
2.20382	0.83
2.230483	0.83
2.231856	0.83
2.240366	0.83
2.244186	0.83
2.272425	0.83
2.278657	0.83
2.286938	0.83
2.292081	0.84
2.304398	0.84
2.315476	0.85
2.320068	0.85
2.325581	0.85
2.330009	0.85
2.336207	0.85
2.348485	0.85
2.385738	0.85
2.397026	0.85
2.4	0.85
2.412104	0.85
2.433735	0.86
2.457912	0.86
2.466834	0.86
2.482301	0.86
2.484526	0.87
2.500562	0.87
2.509671	0.87
2.513465	0.87
2.521021	0.87
2.604784	0.87
2.622441	0.88
2.624691	0.88
2.69103	0.88
2.694444	0.88
2.696747	0.88
2.7	0.89
2.749429	0.89
2.754717	0.89
2.808229	0.9
2.888598	0.9
2.893265	0.91
2.946092	0.91
2.950162	0.91
2.966667	0.91
3.028571	0.91
3.030303	0.91
3.081267	0.91
3.107692	0.91
3.185436	0.91
3.204461	0.91
3.220982	0.91
3.230288	0.91
3.247877	0.91
3.391549	0.91
3.44186	0.91
3.459119	0.91
3.48671	0.91
3.708409	0.91
3.746479	0.91
3.849558	0.91
3.863937	0.91
3.908356	0.91
3.949686	0.91
3.980282	0.91
4.083333	0.91
4.312541	0.91
4.333333	0.91
4.375	0.91
4.507042	0.91
4.522124	0.91
4.537037	0.91
4.831807	0.92
4.941176	0.93
4.953704	0.93
5.330251	0.93
5.333333	0.94
5.35461	0.95
5.752381	0.95
6	0.96
6.153846	0.96
6.27451	0.96
6.666667	0.96
6.666667	0.96
7.011494	0.96
7.011494	0.96
7.137931	0.97
7.313725	0.97
7.323944	0.97
7.6	0.98
7.6	0.98
7.855422	0.98
7.877551	0.98
8.511111	0.98
9.655172	0.98
10	0.99
10	0.99
10.64789	0.99
11	0.99
11.16327	0.99
11.42857	0.99
11.44828	0.99
11.77778	0.99
11.94805	0.99
12.26984	0.99
12.69841	0.99
13.25325	0.99
13.85542	0.99
16.47059	0.99
16.6	0.99
17	0.99
18.70588	0.99
31.9	0.99
37	0.99
40	0.99
42.25	1
50	1
57.75	1
60.33333	1
79	1

==> dados/PD/UHGSGap.txt <==
x y
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0000	0.08
1.0203	0.08
1.1000	0.08
1.1227	0.08
1.1507	0.09
1.2602	0.09
1.2751	0.1
1.2816	0.1
1.2916	0.1
1.3082	0.1
1.3144	0.1
1.3213	0.1
1.3376	0.1
1.3774	0.1
1.3865	0.1
1.4008	0.1
1.4160	0.1
1.4814	0.1
1.4904	0.1
1.5374	0.1
1.6768	0.1
1.6942	0.1
1.7001	0.1
1.7671	0.1
1.7763	0.1
1.9000	0.1
1.9381	0.11
1.9457	0.11
2.0899	0.11
2.1437	0.11
2.1480	0.11
2.1580	0.11
2.1988	0.11
2.2270	0.12
2.2333	0.12
2.2656	0.12
2.2935	0.13
2.3031	0.14
2.3362	0.14
2.3608	0.15
2.3686	0.15
2.3739	0.15
2.4392	0.15
2.4638	0.15
2.5197	0.15
2.5873	0.16
2.6512	0.16
2.8642	0.17
2.8740	0.17
2.9384	0.18
2.9387	0.18
2.9973	0.18
3.0419	0.18
3.1495	0.18
3.1769	0.19
3.2232	0.19
3.2337	0.2
3.2775	0.21
3.4349	0.22
3.4608	0.22
3.4623	0.23
3.4724	0.24
3.4926	0.25
3.5191	0.26
3.6004	0.26
3.6005	0.26
3.6016	0.26
3.6162	0.27
3.6188	0.28
3.6425	0.29
3.6655	0.29
3.7097	0.29
3.7839	0.3
3.8421	0.3
3.8520	0.3
3.9306	0.3
3.9513	0.31
4.0581	0.31
4.1341	0.31
4.1551	0.32
4.1898	0.32
4.2245	0.33
4.3365	0.33
4.3675	0.34
4.3891	0.35
4.3938	0.35
4.4503	0.36
4.4656	0.37
4.4985	0.38
4.6933	0.39
4.7514	0.39
4.7640	0.39
4.8097	0.39
4.8384	0.4
4.8909	0.41
4.9145	0.42
4.9469	0.42
4.9678	0.42
5.0444	0.43
5.0707	0.44
5.1992	0.45
5.2513	0.45
5.2969	0.46
5.3050	0.46
5.3194	0.46
5.3283	0.46
5.3419	0.46
5.3957	0.46
5.4235	0.47
5.4575	0.47
5.4866	0.47
5.4935	0.48
5.5241	0.49
5.5380	0.49
5.5431	0.5
5.7727	0.51
5.8007	0.52
5.9304	0.53
6.0000	0.54
6.1722	0.54
6.1874	0.54
6.2592	0.54
6.2880	0.54
6.3064	0.54
6.4676	0.55
6.4900	0.56
6.5077	0.56
6.5402	0.56
6.5759	0.57
6.6843	0.57
6.8008	0.57
6.8818	0.57
6.8934	0.57
6.9540	0.58
7.0000	0.58
7.2831	0.58
7.5359	0.58
7.6171	0.58
7.9401	0.58
8.0438	0.59
8.0730	0.6
8.0907	0.6
8.1040	0.61
8.4343	0.61
8.4372	0.61
8.5322	0.62
8.8256	0.62
8.8410	0.62
9.0192	0.62
9.1453	0.63
9.2559	0.63
9.2813	0.64
9.4202	0.64
9.6842	0.64
9.6892	0.64
9.7270	0.65
9.7407	0.65
10.0553	0.66
10.2486	0.66
10.4004	0.66
10.4147	0.66
10.9063	0.66
11.2340	0.66
11.3763	0.66
11.5064	0.66
11.6173	0.66
12.1914	0.67
12.2721	0.67
12.7197	0.67
13.0000	0.68
13.1064	0.68
13.3046	0.68
13.5650	0.68
13.8836	0.68
14.4150	0.68
14.4500	0.68
17.4593	0.69
17.5417	0.69
17.9137	0.69
19.6149	0.69
19.6384	0.69
20.3779	0.69
23.2500	0.7
24.5369	0.7
26.7273	0.71
27.6364	0.71
29.7161	0.71
29.9942	0.71
30.3333	0.72
31.2067	0.72
31.8421	0.72
32.2308	0.73
33.7692	0.73
36.6923	0.73
37.0000	0.74
38.5833	0.75
39.1622	0.76
44.9500	0.76
46.2000	0.76
49.0000	0.76
50.2128	0.76
51.3514	0.76
56.0000	0.77
56.4865	0.77
58.6842	0.78
83.3333	0.79
84.0000	0.8
88.8333	0.8
89.4167	0.8
94.0000	0.8
154.0000	0.8
182.1818	0.8
185.0000	0.8
192.5714	0.81
200.0000	0.81
210.0000	0.81
211.0000	0.81
226.7143	0.81
233.0000	0.82
252.0000	0.83
268.0000	0.83
279.0000	0.84
297.0000	0.85
302.0000	0.86
311.0000	0.86
332.0000	0.87
369.0000	0.87
383.2500	0.88
397.0000	0.88
420.0000	0.88
432.0000	0.9
432.0000	0.9
437.0000	0.9
443.0000	0.9
461.0000	0.9
471.0000	0.9
478.0000	0.9
480.2500	0.9
488.0000	0.9
516.0000	0.9
518.0000	0.9
527.0000	0.9
566.0000	0.9
574.2500	0.9
596.5000	0.9
740.0000	0.9
751.0000	0.91
759.2500	0.92
786.0000	0.92
796.0000	0.93
826.0000	0.94
836.4286	0.94
850.0000	0.94
936.0000	0.95
964.0000	0.95
992.0000	0.95
1070.0000	0.96
1111.0000	0.96
1315.0000	0.96
1320.0000	0.96
1351.0000	0.96
1361.0000	0.96
1387.2500	0.96
1563.0000	0.96
1662.0000	0.96
1676.0000	0.97
1731.0000	0.98
1764.0000	0.98
1785.0000	0.99
2035.0000	0.99
2208.0000	0.99
2427.0000	0.99
2515.0000	0.99
2877.0000	0.99
2879.0000	0.99
3037.0000	1
3077.0000	1
3569.0000	1
3652.0000	1
4973.0000	1
6256.0000	1
8293.0000	1
8483.0000	1
9157.0000	1

==> dados/PD/UHGSTime.txt <==
x y
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1	0.01
1.004102	0.01
1.011268	0.01
1.01652	0.01
1.020316	0.01
1.024	0.01
1.024596	0.01
1.027292	0.01
1.039835	0.01
1.05007	0.01
1.053061	0.01
1.057537	0.01
1.05893	0.01
1.060882	0.02
1.062657	0.02
1.065576	0.02
1.073479	0.02
1.073876	0.02
1.074609	0.02
1.077056	0.02
1.079546	0.02
1.08	0.02
1.08042	0.02
1.083333	0.02
1.098803	0.02
1.09898	0.02
1.101212	0.02
1.102056	0.02
1.103303	0.02
1.109808	0.02
1.110254	0.02
1.113883	0.02
1.118456	0.02
1.126573	0.02
1.130769	0.02
1.140812	0.02
1.147544	0.02
1.147632	0.02
1.149796	0.02
1.149954	0.02
1.150018	0.02
1.153333	0.02
1.15351	0.02
1.156317	0.02
1.157576	0.02
1.158418	0.02
1.168771	0.02
1.169968	0.02
1.173473	0.02
1.175688	0.02
1.179063	0.02
1.182645	0.02
1.183575	0.03
1.183575	0.03
1.19027	0.03
1.192857	0.04
1.221201	0.05
1.222615	0.05
1.230769	0.05
1.23308	0.05
1.236715	0.05
1.240353	0.06
1.24427	0.06
1.254545	0.07
1.256891	0.07
1.264351	0.07
1.272644	0.08
1.278075	0.08
1.280488	0.08
1.280571	0.09
1.287332	0.1
1.293103	0.1
1.293139	0.1
1.308176	0.1
1.321586	0.1
1.330888	0.1
1.330998	0.1
1.337662	0.1
1.342977	0.1
1.343399	0.1
1.34543	0.1
1.349206	0.1
1.353857	0.1
1.353904	0.1
1.362104	0.11
1.36461	0.12
1.382429	0.13
1.398479	0.13
1.402412	0.13
1.405353	0.14
1.412639	0.14
1.414474	0.14
1.421914	0.14
1.422222	0.14
1.426318	0.14
1.433591	0.14
1.439626	0.14
1.446585	0.15
1.446718	0.15
1.454882	0.15
1.458333	0.15
1.460859	0.16
1.463154	0.16
1.464362	0.16
1.485114	0.16
1.488112	0.17
1.494331	0.17
1.496451	0.18
1.497183	0.18
1.505952	0.18
1.50727	0.18
1.508658	0.19
1.527186	0.2
1.528662	0.2
1.531159	0.2
1.54485	0.2
1.546154	0.2
1.547764	0.2
1.552124	0.21
1.553701	0.21
1.56338	0.21
1.571884	0.22
1.577368	0.22
1.606506	0.23
1.610759	0.23
1.620469	0.23
1.62148	0.24
1.64032	0.24
1.654572	0.24
1.655172	0.24
1.6588	0.24
1.670823	0.24
1.67578	0.25
1.677075	0.26
1.683553	0.27
1.686275	0.27
1.687095	0.27
1.689046	0.27
1.708421	0.28
1.716796	0.29
1.726852	0.29
1.72864	0.29
1.751091	0.29
1.769115	0.29
1.770833	0.29
1.775008	0.3
1.779605	0.3
1.793103	0.3
1.80101	0.3
1.801189	0.3
1.803003	0.3
1.805563	0.31
1.815562	0.31
1.819164	0.31
1.824935	0.31
1.829384	0.31
1.838908	0.32
1.839917	0.32
1.847368	0.33
1.864967	0.33
1.865229	0.33
1.865337	0.33
1.882751	0.33
1.890244	0.34
1.89955	0.35
1.915378	0.35
1.919942	0.36
1.920297	0.36
1.957041	0.36
1.963415	0.36
1.976424	0.36
1.980421	0.37
1.984407	0.38
1.987531	0.39
2.002748	0.4
2.015152	0.41
2.038025	0.41
2.098951	0.41
2.115152	0.41
2.122004	0.42
2.15863	0.42
2.201469	0.42
2.20382	0.43
2.230483	0.43
2.231856	0.44
2.240366	0.44
2.244186	0.44
2.272425	0.45
2.278657	0.46
2.286938	0.47
2.292081	0.47
2.304398	0.48
2.315476	0.48
2.320068	0.48
2.325581	0.48
2.330009	0.48
2.336207	0.49
2.348485	0.49
2.385738	0.5
2.397026	0.51
2.4	0.51
2.412104	0.52
2.433735	0.52
2.457912	0.52
2.466834	0.53
2.482301	0.53
2.484526	0.53
2.500562	0.54
2.509671	0.55
2.513465	0.56
2.521021	0.57
2.604784	0.58
2.622441	0.58
2.624691	0.59
2.69103	0.59
2.694444	0.59
2.696747	0.59
2.7	0.59
2.749429	0.59
2.754717	0.6
2.808229	0.6
2.888598	0.61
2.893265	0.61
2.946092	0.62
2.950162	0.63
2.966667	0.64
3.028571	0.64
3.030303	0.64
3.081267	0.65
3.107692	0.66
3.185436	0.67
3.204461	0.68
3.220982	0.69
3.230288	0.7
3.247877	0.7
3.391549	0.71
3.44186	0.72
3.459119	0.72
3.48671	0.73
3.708409	0.74
3.746479	0.74
3.849558	0.74
3.863937	0.75
3.908356	0.75
3.949686	0.76
3.980282	0.77
4.083333	0.78
4.312541	0.79
4.333333	0.79
4.375	0.79
4.507042	0.79
4.522124	0.8
4.537037	0.8
4.831807	0.8
4.941176	0.8
4.953704	0.81
5.330251	0.82
5.333333	0.82
5.35461	0.82
5.752381	0.83
6	0.83
6.153846	0.83
6.27451	0.83
6.666667	0.83
6.666667	0.83
7.011494	0.84
7.011494	0.84
7.137931	0.84
7.313725	0.85
7.323944	0.85
7.6	0.86
7.6	0.86
7.855422	0.87
7.877551	0.87
8.511111	0.88
9.655172	0.88
10	0.88
10	0.88
10.64789	0.89
11	0.9
11.16327	0.91
11.42857	0.91
11.44828	0.92
11.77778	0.92
11.94805	0.92
12.26984	0.93
12.69841	0.93
13.25325	0.94
13.85542	0.94
16.47059	0.94
16.6	0.95
17	0.95
18.70588	0.96
31.9	0.97
37	0.97
40	0.97
42.25	0.97
50	0.97
57.75	0.98
60.33333	0.99
79	1

